Smarter k-Partitioning of ZX-Diagrams for Improved Quantum Circuit Simulation

We introduce a novel method for strong classical simulation of quantum circuits based on optimally k-partitioning ZX-diagrams, reducing each part individually, and then efficiently cross-referencing their results to conclude the overall probability amplitude of the original circuit. We then analyse how this method fares against the alternatives for circuits of various size, shape, and interconnectedness and demonstrate how it is often liable to outperform those alternatives in speed by orders of magnitude.

==> figures/regroupSeg_4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bigger gate] (1) at (3.5, 0) {$\;\;\;\;\;\;\;\;ABCD\;\;\;\;\;\;\;\;$};
	\end{pgfonlayer}
\end{tikzpicture}

